Proposing an intelligent mesh smoothing method with graph neural networks

In CFD, mesh smoothing methods are commonly utilized to refine the mesh quality to achieve high-precision numerical simulations. Specifically, optimization-based smoothing is used for high-quality mesh smoothing, but it incurs significant computational overhead. Pioneer works improve its smoothing efficiency by adopting supervised learning to learn smoothing methods from high-quality meshes. However, they pose difficulty in smoothing the mesh nodes with varying degrees and also need data augmentation to address the node input sequence problem. Additionally, the required labeled high-quality meshes further limit the applicability of the proposed method. In this paper, we present GMSNet, a lightweight neural network model for intelligent mesh smoothing. GMSNet adopts graph neural networks to extract features of the node's neighbors and output the optimal node position. During smoothing, we also introduce a fault-tolerance mechanism to prevent GMSNet from generating negative volume elements. With a lightweight model, GMSNet can effectively smoothing mesh nodes with varying degrees and remain unaffected by the order of input data. A novel loss function, MetricLoss, is also developed to eliminate the need for high-quality meshes, which provides a stable and rapid convergence during training. We compare GMSNet with commonly used mesh smoothing methods on two-dimensional triangle meshes. The experimental results show that GMSNet achieves outstanding mesh smoothing performances with 5% model parameters of the previous model, and attains 13.56 times faster than optimization-based smoothing.

==> readme__in_Chinese_.txt <==
FITEE LaTeX模板使用说明    % 2017.07.01

%%%%%%%%%%%%%%%%%
模板文件介绍：

sample.tex    	% tex文件
fitee.sty     	% FITEE模板宏包
authblk.sty   	% FITEE Author Block宏包
bibsample.bib 	% 参考文献数据示例
fitee.bst     	% FITEE参考文献格式文件，用于设置参考文献的排版格式
orcid16.eps   	% ORCID logo图片
fitee.eps     	% FITEE logo图片
uarial.sty    	% 无衬线字体文件

%%%%%%%%%%%%%%%%%%
authblk.sty说明：

authblk.sty定义了稿件中作者及其机构的输出形式。

对于作者均属于同一个机构的情形，作者及机构的输入形式为：
\author{Zi-yang ZHAI$^\dagger$}
\author{Xian-liang HU$^\dagger$}
\affil{Editorial Office of Journal of Zhejiang University-SCIENCE, Hangzhou 310027, China}


对于作者属于多个不同机构的情形，输入方式为：
\author[$\dagger$1]{Zi-yang ZHAI}%
\author[$\dagger$2]{Xian-liang HU}
\affil[1]{Editorial Office of Journal of Zhejiang University-SCIENCE, Hangzhou 310027, China}
\affil[2]{Department of Mathematics, Zhejiang University, Hangzhou 310027, China}

%%%%%%%%%%%%%%%%%%
利用LaTeX的编译步骤举例（工作文件夹中需包含pics, bibsample.bib, fitee.bst, fitee.eps, fitee.sty, orcid16.eps, sample.tex）：

首次编译：
第一步：执行LaTeX     	% 生成.aux文件
第二步：执行BibTex    	% 生成.bbl文件
第三步：执行LaTex两次 	% 生成.dvi文件
第四步：执行dvi2ps    	% 利用.dvi文件生成.ps文件
第五步：执行ps2pdf    	% 利用.ps文件生成.pdf文件

生成正确的.bbl文件后，编译过程简化为：LaTeX -> dvi2ps -> ps2pdf

% 作者也可使用PDFLaTeX等工具编译生成pdf文件

%%%%%%%%%%%%%%%%%%
投稿操作说明：

FITEE利用Editorial Manager（EM）进行投审稿操作。使用LaTeX模板向EM投稿，可采用以下两种方法之一：

1. 利用模板生成.pdf文件，直接将生成的.pdf文件上传至EM系统，作者在预览后可确认投稿。

2. 将.tex, fitee.sty, .bib, fitee.bst, orcid.eps, fitee.eps, uarial.sty和稿件中的图片文件上传至EM系统，EM系统可根据上述文件自动生成pdf文件，作者在预览后可确认投稿。

注意：采用第2种方法时，稿件相关图片应与.tex处于同一目录。

%%%%%%%%%%%%%%%%%%
www.jzus.zju.edu.cn

==> readme__in_English_.txt <==
Instructions for the FITEE LaTeX template    % July 1, 2017

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Summary of the files contained in the template folder:

sample.tex		% tex file
fitee.sty		% FITEE package
authblk.sty		% FITEE Author Block package
bibsample.bib		% List of references formatted using BibTeX formatting
fitee.bst		% FITEE bibliography style file
orcid16.eps		% ORCID logo
fitee.eps		% FITEE logo
uarial.sty		% Arial font package

%%%%%%%%%%%%%%%%%%
Instructions for compiling:

You will need the following style files in the same folder: pics, bibsample.bib, fitee.bst, fitee.eps, fitee.sty, orcid16.eps, and sample.tex.

Compile for the first time:
1. Excute LaTeX		% to generate .aux file
2. Excute BibTeX	% to generate .bbl file
3. Excute LaTeX twice	% generate .dvi file
4. Excute dvi2ps	% use .dvi file to generate .ps file
5. Excute ps2pdf	% use .ps file to generate .pdf file

After the .bbl file is obtained, the compiling process will be simplified to: LaTeX -> dvi2ps -> ps2pdf

% Authors may also use PDFLaTeX or other tools to generate their .pdf file

%%%%%%%%%%%%%%%%%%
Instruction for online submission:

FITEE uses Editorial Manager (EM) to handle the peer review process.

To submit your manuscript to EM using the LaTeX template, you may take one of the following two approaches:

1. Use the template to generate .pdf file, and upload the .pdf file itself to the EM. After previewing the file, the author can approve it.

2. Upload .tex, fitee.sty, authblk.sty, .bib, fitee.bst, orcid.eps, fitee.eps, uarial.sty, along with files for figures, to EM. EM will generate a .pdf file accordingly. After previewing the file, the author can approve it.

Note that when using the second approach, all the files for figures should be placed in the same directory as the .tex file.

%%%%%%%%%%%%%%%%%%
www.jzus.zju.edu.cn

